Extended Successive Convex Approximation for Phase Retrieval with Dictionary Learning

Phase retrieval aims at reconstructing unknown signals from magnitude measurements of linear mixtures. In this paper, we consider the phase retrieval with dictionary learning problem, which includes an additional prior information that the measured signal admits a sparse representation over an unknown dictionary. The task is to jointly estimate the dictionary and the sparse representation from magnitude-only measurements. To this end, we study two complementary formulations and develop efficient parallel algorithms by extending the successive convex approximation framework using a smooth majorization. The first algorithm is termed compact-SCAphase and is preferable in the case of less diverse mixture models. It employs a compact formulation that avoids the use of auxiliary variables. The proposed algorithm is highly scalable and has reduced parameter tuning cost. The second algorithm, referred to as SCAphase, uses auxiliary variables and is favorable in the case of highly diverse mixture models. It also renders simple incorporation of additional side constraints. The performance of both methods is evaluated when applied to blind sparse channel estimation from subband magnitude measurements in a multi-antenna random access network. Simulation results demonstrate the efficiency of the proposed techniques compared to state-of-the-art methods.

==> results/gauss_spatial_no_temporal/mediumScaleTest/varyInitial/FmeasureZ_FUN_PRDLsca.csv <==
no. of initializations	P=32,density=0.05	P=32,density=0.10	P=64,density=0.05	P=64,density=0.10
1	0.958409432101366	0.957007940524703	0.8782839846788	0.82130742271954
2	0.962263746142516	0.958209895490635	0.920565449403709	0.856988665062316
3	0.96478406946003	0.959870444699475	0.9243779308754	0.857910673755497
4	0.965175453096018	0.960838857692624	0.926575484575749	0.860005642575678
5	0.965543292700738	0.960867884340969	0.92845270881177	0.85999903487042
10	0.968075038366673	0.962563695087498	0.931350666351644	0.861144202256952
20	0.969006293421276	0.96364789145754	0.933775546408341	0.862545016391887
30	0.969197840961023	0.964041121340806	0.9348979180982	0.863229632070987
50	0.969739907969032	0.964700675868329	0.936066153027869	0.864496234600048


==> results/gauss_spatial_no_temporal/mediumScaleTest/varyInitial/FmeasureZ_FUN_PRDLscaX.csv <==
no. of initializations	P=32,density=0.05	P=32,density=0.10	P=64,density=0.05	P=64,density=0.10
1	0.941093523852637	0.956737058322759	0.849149184634455	0.846959753526259
2	0.949813649527424	0.96194577349007	0.881731923990575	0.888090024980255
3	0.953120655839521	0.963764465706872	0.886524890576443	0.895679698469434
4	0.954837293111082	0.964692120378192	0.89400639842197	0.898989297474143
5	0.9558121448503	0.96543433674243	0.900560780669866	0.901000166971744
10	0.959364804026567	0.967531894738032	0.916352599727168	0.906659730190042
20	0.961611475550686	0.968241702733774	0.918306064739824	0.908294735140718
30	0.963231338565297	0.969505629481795	0.921181256210914	0.908520138320542
50	0.965257394902853	0.96939151364001	0.923273243121542	0.911983123899838


==> results/gauss_spatial_no_temporal/mediumScaleTest/varyInitial/FmeasureZ_scPRIME.csv <==
no. of initializations	P=32,density=0.05	P=32,density=0.10	P=64,density=0.05	P=64,density=0.10
1	0.920963544925101	0.932350703969087	0.682179306471358	0.642517455706924
2	0.932467342629135	0.944527016276496	0.754499150527401	0.731365930552532
3	0.939548799738641	0.947503648777936	0.778671405966166	0.770589888393436
4	0.943410883530552	0.948496845670129	0.829980331141699	0.776364617890772
5	0.944317104442209	0.949198432210896	0.832856464579993	0.776810838666714
10	0.948538869138725	0.951327613752289	0.847096319157234	0.778940320593575
20	0.951586452701302	0.953222034735705	0.859058010976115	0.781889320883296
30	0.952538405209988	0.954105515903638	0.867041295183892	0.786741942883341
50	0.953855899281416	0.954242894459638	0.868160727565876	0.797471116803397


==> results/gauss_spatial_no_temporal/mediumScaleTest/varyInitial/errorDZ_FUN_PRDLsca.csv <==
no. of initializations	P=32,density=0.05	P=32,density=0.10	P=64,density=0.05	P=64,density=0.10
1	-20.2472698891434	-21.1201094299676	-17.2621901477309	-15.0997891636139
2	-20.9390085661367	-21.6799559192848	-18.4915165511881	-17.7167253400014
3	-21.3525343762885	-22.374150780061	-18.9817794754401	-17.8614181689579
4	-21.5598560979918	-22.6423223274139	-19.2891003829809	-18.2109057444889
5	-21.7367153160037	-22.649797077457	-19.4534944459064	-18.2415741659562
10	-22.2102900397133	-23.1886386683185	-19.9195579782172	-18.7073607013991
20	-22.4052145866154	-23.5077189452719	-20.4057010944816	-19.0562533069934
30	-22.4409357742269	-23.5904507079179	-20.5899391317567	-19.1693588525257
50	-22.6171173205839	-23.8942915226769	-20.7690400226266	-19.4686181959286


==> results/gauss_spatial_no_temporal/mediumScaleTest/varyInitial/errorDZ_FUN_PRDLscaX.csv <==
no. of initializations	P=32,density=0.05	P=32,density=0.10	P=64,density=0.05	P=64,density=0.10
1	-17.7107383177116	-18.5117117604767	-13.2017916334503	-11.611844393678
2	-18.6114080361781	-19.560869611798	-13.8769738730821	-13.2241934716808
3	-19.131477089674	-19.8521902440302	-14.2425629382758	-13.5762279026328
4	-19.3347424601624	-20.1374670976266	-14.4168122377896	-13.8335206418523
5	-19.5450014439511	-20.2198285127766	-14.5464404530378	-13.9475832898083
10	-20.1189838799369	-20.8689755734593	-15.442529888009	-14.3219607554542
20	-20.7026769973896	-20.8326023854481	-15.5437167222447	-14.5257960662966
30	-20.8970464706937	-21.176677974336	-15.6755994944682	-14.7175896404373
50	-21.1031848072965	-21.1505760825215	-16.001583636595	-14.8355761677667


==> results/gauss_spatial_no_temporal/mediumScaleTest/varyInitial/errorDZ_scPRIME.csv <==
no. of initializations	P=32,density=0.05	P=32,density=0.10	P=64,density=0.05	P=64,density=0.10
1	-16.3611565476785	-16.8957420042651	-10.1123179198574	-9.07944054129381
2	-16.9171423556189	-17.5649119118284	-11.1584046353331	-10.5133619320298
3	-17.4550829975586	-17.7689469361522	-11.560398000693	-10.8703079396742
4	-17.936572743963	-18.0184737949712	-12.0201599976615	-10.9754821347671
5	-18.1099197115197	-18.1604411099671	-12.0954615631009	-11.0146029344893
10	-18.5908563298665	-18.4160782853056	-12.7542471226845	-11.1837213215778
20	-18.952807375625	-18.8558985073613	-12.8909006693152	-11.2185497115057
30	-19.0787522344546	-19.1041083353209	-13.2860472289396	-11.2894509049278
50	-19.4095372092967	-19.171261458587	-13.426703566796	-11.3896201649328


==> results/gauss_spatial_no_temporal/mediumScaleTest/varyInitial/errorD_FUN_PRDLsca.csv <==
no. of initializations	P=32,density=0.05	P=32,density=0.10	P=64,density=0.05	P=64,density=0.10
1	-27.9794903552332	-28.104851054903	-20.3811988653202	-19.3859018963269
2	-28.0173936782182	-28.1182119794206	-24.3893080447274	-24.1512416720937
3	-28.0303079733552	-28.1407286716081	-24.4132880965797	-24.1632562366084
4	-28.0404628616842	-28.1495876507371	-24.8170745123304	-24.1738574551862
5	-28.0492946689596	-28.1490558686711	-24.8218486710702	-24.1773032642394
10	-28.0603753559103	-28.1563185382128	-24.8547917202262	-24.2094454091488
20	-28.0638929774528	-28.1609341767907	-24.8672983343106	-24.2222698115158
30	-28.0645508444391	-28.1623632145472	-24.8720037315424	-24.230920258277
50	-28.0694748029066	-28.1648642103196	-24.8774545566162	-24.2403472438511


==> results/gauss_spatial_no_temporal/mediumScaleTest/varyInitial/errorD_FUN_PRDLscaX.csv <==
no. of initializations	P=32,density=0.05	P=32,density=0.10	P=64,density=0.05	P=64,density=0.10
1	-24.7869865825337	-27.3375033697033	-17.657212605622	-17.4084127148183
2	-26.0719186716999	-27.4467774926619	-18.8418769611545	-21.7818994183912
3	-27.3666127621948	-27.4733658719778	-19.5407102895663	-22.5866519500404
4	-27.3818121242658	-27.4920928122149	-20.1407864054183	-22.9511530468063
5	-27.3941200513894	-27.5126216829929	-21.183240806806	-22.9764734588954
10	-27.4148138207616	-27.5601073079967	-23.3163417100661	-23.4403032832497
20	-27.5020845751649	-27.572434452438	-23.4712791431479	-22.9577124815194
30	-27.5119993489639	-27.5887002968872	-23.5212957037418	-22.9948195144042
50	-27.5271879792441	-27.5827047562993	-23.5532563562326	-23.5515305747026


==> results/gauss_spatial_no_temporal/mediumScaleTest/varyInitial/errorD_scPRIME.csv <==
no. of initializations	P=32,density=0.05	P=32,density=0.10	P=64,density=0.05	P=64,density=0.10
1	-21.0110054205429	-22.9852803980467	-10.3501350468634	-9.62128048202682
2	-23.8223018462625	-25.8198009517741	-12.1629315755854	-12.0828978601734
3	-26.049738229609	-27.2736812790981	-12.8286955404508	-13.614831043641
4	-26.1081217657304	-27.2954092156311	-13.7830579071573	-13.7377910874402
5	-26.143424716824	-27.3037667031544	-13.5723054720017	-13.8274569114952
10	-27.3262299371412	-27.3114180913479	-15.0770751016242	-13.5970641295106
20	-27.3609485219553	-27.3707085095253	-16.1684853302993	-13.6422009858749
30	-27.3723841623316	-27.3974733072131	-16.410017255304	-13.6020428814151
50	-27.4040379072738	-27.408397517607	-16.6918214171513	-14.3702129399549


==> results/gauss_spatial_no_temporal/mediumScaleTest/varyInitial/errorX_FUN_PRDLsca.csv <==
no. of initializations	P=32,density=0.05	P=32,density=0.10	P=64,density=0.05	P=64,density=0.10
1	-20.2472698891434	-21.1201094299676	-17.2621901477309	-15.0997891636139
2	-20.9390085661366	-21.6799559192848	-18.4915165511881	-17.7167253400014
3	-21.3525343762885	-22.374150780061	-18.9817794754401	-17.8614181689579
4	-21.5598560979918	-22.6423223274139	-19.2891003829809	-18.2109057444889
5	-21.7367153160037	-22.649797077457	-19.4534944459064	-18.2415741659562
10	-22.2102900397133	-23.1886386683186	-19.9195579782172	-18.7073607013991
20	-22.4052145866155	-23.507718945272	-20.4057010944816	-19.0562533069933
30	-22.4409357742269	-23.590450707918	-20.5899391317567	-19.1693588525257
50	-22.6171173205839	-23.8942915226769	-20.7690400226266	-19.4686181959285


==> results/gauss_spatial_no_temporal/mediumScaleTest/varyInitial/errorX_FUN_PRDLscaX.csv <==
no. of initializations	P=32,density=0.05	P=32,density=0.10	P=64,density=0.05	P=64,density=0.10
1	-15.4245959375345	-15.8967725503086	-12.4959970816404	-11.0533296161819
2	-15.9350836371125	-16.4780953560846	-13.0148459135736	-12.4658106893272
3	-16.1591025920716	-16.6371578686017	-13.2719948011418	-12.731608302073
4	-16.2754383757385	-16.7689242278453	-13.3756004909099	-12.9331827644301
5	-16.3837997092006	-16.8031194432388	-13.4260825276214	-13.0269297272046
10	-16.6667726651675	-17.1082963218522	-14.0400157357322	-13.315239127015
20	-16.922153700119	-17.0842832561749	-14.1034320894295	-13.4945793849702
30	-17.0040081328482	-17.2265696439507	-14.1948495967361	-13.6492363228047
50	-17.0837218542873	-17.2157988569684	-14.4314731321586	-13.7196880254662


==> results/gauss_spatial_no_temporal/mediumScaleTest/varyInitial/errorX_scPRIME.csv <==
no. of initializations	P=32,density=0.05	P=32,density=0.10	P=64,density=0.05	P=64,density=0.10
1	-14.8204997533968	-15.1113805311411	-10.7391173172963	-10.055548953754
2	-14.9334384873448	-15.4556215266429	-11.7160630120403	-11.4067879957081
3	-15.1686344434043	-15.5126286935218	-11.9791835745001	-11.5840336536295
4	-15.4705844622323	-15.6627816235974	-12.2228722755513	-11.6560239256658
5	-15.5841510717395	-15.7553880130196	-12.2988993829949	-11.6960758037122
10	-15.871420464426	-15.9092876984672	-12.7804777815986	-11.9103057906173
20	-16.0808537840719	-16.1699745666282	-12.7646106630644	-11.9679016578548
30	-16.1532488797365	-16.328137259009	-13.1318701421867	-12.015169559272
50	-16.3396664651037	-16.3694038819479	-13.2588043537133	-12.0290820106617


==> results/gauss_spatial_no_temporal/mediumScaleTest/varyInitial/errorZ_FUN_PRDLsca.csv <==
no. of initializations	P=32,density=0.05	P=32,density=0.10	P=64,density=0.05	P=64,density=0.10
1	-20.4125258594093	-21.4173985735776	-16.303902280495	-14.9238803488724
2	-21.2149737309253	-22.1420019616184	-18.919127834904	-17.5563594392478
3	-21.7496643112098	-23.0806688620367	-19.5330181408064	-17.7471858964335
4	-22.0594902611617	-23.4604198160314	-19.8629049546589	-18.1603597309128
5	-22.3066054457447	-23.4803243939187	-20.1362774065286	-18.2223665788476
10	-22.930695037224	-24.1675608924268	-20.8849669738912	-18.7191340558724
20	-23.205798509952	-24.6448162992668	-21.4946165345338	-19.1347488292584
30	-23.2564426135262	-24.7655812085381	-21.7274216247014	-19.3060696278986
50	-23.4965907796883	-25.2203352479084	-22.0320975000166	-19.6856576772479


==> results/gauss_spatial_no_temporal/mediumScaleTest/varyInitial/errorZ_FUN_PRDLscaX.csv <==
no. of initializations	P=32,density=0.05	P=32,density=0.10	P=64,density=0.05	P=64,density=0.10
1	-17.4463765426089	-18.388436083259	-11.8973508912348	-10.900796631717
2	-18.4583793620496	-19.5730116596342	-12.8545883699468	-12.3540093819014
3	-19.13441490176	-19.9515897536118	-13.3142957135113	-12.7971330599005
4	-19.4012538481061	-20.3081749055026	-13.5568287504433	-13.0214810666715
5	-19.6271629711719	-20.4566049904573	-13.8399817037142	-13.1039610139119
10	-20.3576518938808	-21.2712424428899	-15.0639723622606	-13.6053508238476
20	-21.1239124573524	-21.2107826610373	-15.1618184182661	-13.7948186924044
30	-21.3791864697149	-21.6790111398216	-15.4078886213619	-13.9671247788497
50	-21.6637620678308	-21.6931766097178	-15.7551387317403	-14.2219198072569


==> results/gauss_spatial_no_temporal/mediumScaleTest/varyInitial/errorZ_scPRIME.csv <==
no. of initializations	P=32,density=0.05	P=32,density=0.10	P=64,density=0.05	P=64,density=0.10
1	-15.3974146763445	-16.0803802233996	-7.75732410182025	-6.6850711446751
2	-16.4346900766989	-17.4452984828366	-9.18726330053581	-8.33168048924426
3	-17.2383879748297	-17.7918857584366	-9.80598384326209	-9.14125287022577
4	-17.744632728673	-18.0763886317153	-10.753986721171	-9.2720011156029
5	-17.9389326879501	-18.2204071826293	-10.7614487474068	-9.30720822707856
10	-18.729767109324	-18.4772998449633	-11.5674273245905	-9.35475412954632
20	-19.1202534820128	-18.9337952633947	-12.0199947855676	-9.41547892120902
30	-19.2543198973776	-19.1824593848949	-12.4362158364405	-9.49057581359744
50	-19.6817561095554	-19.3038240339472	-12.5727045658877	-9.814603657146


==> results/gauss_spatial_no_temporal/mediumScaleTest/varyL/FmeasureZ_FUN_PRDLsca.csv <==
density	P=32	P=64
0.025	0.899856988455261	0.936675993655085
0.05	0.968075038366673	0.931350666351644
0.1	0.962563695087498	0.861144202256952
0.2	0.914632961981204	0.782564391806069
0.4	0.880608623156502	0.466188447498492


==> results/gauss_spatial_no_temporal/mediumScaleTest/varyL/FmeasureZ_FUN_PRDLscaX.csv <==
density	P=32	P=64
0.025	0.941122469109877	0.898392375117893
0.05	0.959364804026567	0.916352599727168
0.1	0.967531894738032	0.906659730190042
0.2	0.953489659093116	0.825636392705539
0.4	0.905780025649352	0.46894701344611


==> results/gauss_spatial_no_temporal/mediumScaleTest/varyL/FmeasureZ_scPRIME.csv <==
density	P=32	P=64
0.025	0.928314775171487	0.850430477546603
0.05	0.948538869138725	0.847096319157234
0.1	0.951327613752289	0.778940320593575
0.2	0.942432387204676	0.389958681939337
0.4	0.714430254128465	0.372556837208706


==> results/gauss_spatial_no_temporal/mediumScaleTest/varyL/Niter_FUN_PRDLsca.csv <==
density	P=32	P=64
0.025	11713.85	9313.45
0.05	3821.8	9080.3
0.1	3843.5	10833.25
0.2	4624.55	20629.9
0.4	9898.95	22000


==> results/gauss_spatial_no_temporal/mediumScaleTest/varyL/Niter_FUN_PRDLscaX.csv <==
density	P=32	P=64
0.025	12488.15	19898.75
0.05	11019.35	20068.05
0.1	11793.7	20665.1
0.2	13493.45	21480.45
0.4	18070.55	22000


==> results/gauss_spatial_no_temporal/mediumScaleTest/varyL/Niter_scPRIME.csv <==
density	P=32	P=64
0.025	20194.3	20793.4
0.05	20209.25	20935.85
0.1	20228.35	21292.15
0.2	20322.95	22000
0.4	21987.2	22000


==> results/gauss_spatial_no_temporal/mediumScaleTest/varyL/errorDZ_FUN_PRDLsca.csv <==
density	P=32	P=64
0.025	-13.7407637525309	-18.6169766579308
0.05	-22.2102900397133	-19.9195579782172
0.1	-23.1886386683185	-18.7073607013991
0.2	-22.1517194052823	-15.9298103141796
0.4	-18.6370803450544	-7.30632792893352


==> results/gauss_spatial_no_temporal/mediumScaleTest/varyL/errorDZ_FUN_PRDLscaX.csv <==
density	P=32	P=64
0.025	-19.7706042815491	-15.3985735230403
0.05	-20.1189838799369	-15.442529888009
0.1	-20.8689755734593	-14.3219607554542
0.2	-18.9848430751947	-12.2938204055804
0.4	-16.6271263973986	-7.63546700202212


==> results/gauss_spatial_no_temporal/mediumScaleTest/varyL/errorDZ_scPRIME.csv <==
density	P=32	P=64
0.025	-17.8813620605071	-12.9770967981086
0.05	-18.5908563298665	-12.7542471226845
0.1	-18.4160782853056	-11.1837213215778
0.2	-17.6876109883158	-5.91401386648774
0.4	-11.5771083474386	-5.51266074418979


==> results/gauss_spatial_no_temporal/mediumScaleTest/varyL/errorD_FUN_PRDLsca.csv <==
density	P=32	P=64
0.025	-16.2866763328432	-23.7101680608335
0.05	-28.0603753559103	-24.8547917202262
0.1	-28.1563185382128	-24.2094454091488
0.2	-27.5490800420977	-21.361699680534
0.4	-24.4190048433307	-0.739231969592072


==> results/gauss_spatial_no_temporal/mediumScaleTest/varyL/errorD_FUN_PRDLscaX.csv <==
density	P=32	P=64
0.025	-26.2298940594576	-20.6268058572828
0.05	-27.4148138207616	-23.3163417100661
0.1	-27.5601073079967	-23.4403032832497
0.2	-27.0846645360538	-20.6777091851471
0.4	-24.0071991050401	-0.989643828949962


==> results/gauss_spatial_no_temporal/mediumScaleTest/varyL/errorD_scPRIME.csv <==
density	P=32	P=64
0.025	-25.9019692296979	-13.932905567171
0.05	-27.3262299371412	-15.0770751016242
0.1	-27.3114180913479	-13.5970641295106
0.2	-26.7786564013742	-2.28397802852089
0.4	-7.28324724733858	-0.754185499248699


==> results/gauss_spatial_no_temporal/mediumScaleTest/varyL/errorX_FUN_PRDLsca.csv <==
density	P=32	P=64
0.025	-13.7407637525309	-18.6169766579308
0.05	-22.2102900397133	-19.9195579782172
0.1	-23.1886386683186	-18.7073607013991
0.2	-22.1517194052823	-15.9298103141796
0.4	-18.6370803450544	-7.30632792893352


==> results/gauss_spatial_no_temporal/mediumScaleTest/varyL/errorX_FUN_PRDLscaX.csv <==
density	P=32	P=64
0.025	-16.3270944637253	-14.0265711093558
0.05	-16.6667726651675	-14.0400157357322
0.1	-17.1082963218522	-13.315239127015
0.2	-16.4266477058197	-11.9798950859245
0.4	-15.6603885208401	-8.55967057584248


==> results/gauss_spatial_no_temporal/mediumScaleTest/varyL/errorX_scPRIME.csv <==
density	P=32	P=64
0.025	-15.2767583016584	-12.9536654001897
0.05	-15.871420464426	-12.7804777815986
0.1	-15.9092876984672	-11.9103057906173
0.2	-15.8899044089182	-7.7846609476628
0.4	-13.1074115129553	-7.23318660829603


==> results/gauss_spatial_no_temporal/mediumScaleTest/varyL/errorZ_FUN_PRDLsca.csv <==
density	P=32	P=64
0.025	-18.9249266028621	-19.2864432243158
0.05	-22.930695037224	-20.8849669738912
0.1	-24.1675608924268	-18.7191340558724
0.2	-22.3926828190555	-14.1703275501011
0.4	-17.1077365364115	-0.227125704091214


==> results/gauss_spatial_no_temporal/mediumScaleTest/varyL/errorZ_FUN_PRDLscaX.csv <==
density	P=32	P=64
0.025	-20.4273962602482	-14.9159849694783
0.05	-20.3576518938808	-15.0639723622606
0.1	-21.2712424428899	-13.6053508238476
0.2	-18.6689820050818	-10.7581425593955
0.4	-15.2406613506973	-0.414461264042663


==> results/gauss_spatial_no_temporal/mediumScaleTest/varyL/errorZ_scPRIME.csv <==
density	P=32	P=64
0.025	-18.2106157782673	-11.9613088165764
0.05	-18.729767109324	-11.5674273245905
0.1	-18.4772998449633	-9.35475412954632
0.2	-17.4005632953258	-1.18676841010872
0.4	-5.88357660951081	-0.215548560636677


==> results/gauss_spatial_no_temporal/mediumScaleTest/varyL/runtime_FUN_PRDLsca.csv <==
density	P=32	P=64
0.025	335.1898837	320.3545657
0.05	111.4603129	334.9136619
0.1	120.50378685	404.14350425
0.2	146.95156225	872.7120383
0.4	279.36702255	987.4974242


==> results/gauss_spatial_no_temporal/mediumScaleTest/varyL/runtime_FUN_PRDLscaX.csv <==
density	P=32	P=64
0.025	287.70979555	504.8500651
0.05	260.9535896	554.8574158
0.1	296.32132835	587.2705592
0.2	339.2476196	610.6415879
0.4	406.4865141	595.30840625


==> results/gauss_spatial_no_temporal/mediumScaleTest/varyL/runtime_scPRIME.csv <==
density	P=32	P=64
0.025	248.68935095	290.64251875
0.05	270.35577335	340.61538835
0.1	290.10205255	350.70322815
0.2	298.33891025	361.3125085
0.4	299.8850679	360.3522189


==> results/gauss_spatial_stft_temporal/mediumScaleTest/varyInitial/FmeasureZ_FUN_PRDLsca.csv <==
no. of initializations	P=32,density=0.05	P=32,density=0.10
1	0.362044458071927	0.33746346141667
2	0.568440959909698	0.562993220475264
3	0.680632050658592	0.61962434823231
4	0.698983917058064	0.694320958064879
5	0.792216505394134	0.750731747561201
10	0.959665804726025	0.920193239385128
20	0.997213206041198	0.976539334498863
30	0.997213206041198	0.976539334498863
50	0.997213206041198	0.995449367413438


==> results/gauss_spatial_stft_temporal/mediumScaleTest/varyInitial/FmeasureZ_FUN_PRDLscaX.csv <==
no. of initializations	P=32,density=0.05	P=32,density=0.10
1	0.303152829930193	0.421575278453005
2	0.624343605238207	0.528008933724732
3	0.736570371633319	0.682748760687633
4	0.829527312593968	0.789046309432933
5	0.904532528633142	0.863915511977425
10	0.960278824819776	0.977034638022825
20	0.997655276956412	0.996130456773079
30	0.997655276956412	0.996130456773079
50	0.997655276956412	0.996130456773079


==> results/gauss_spatial_stft_temporal/mediumScaleTest/varyInitial/FmeasureZ_scPRIME.csv <==
no. of initializations	P=32,density=0.05	P=32,density=0.10
1	0.215770412310141	0.248875610189451
2	0.354372118044166	0.273123253777137
3	0.443135823935062	0.300212453578427
4	0.479828827979384	0.305014112758325
5	0.47913270475715	0.351709315123062
10	0.641850580199201	0.604562920969054
20	0.734641262167266	0.643792873067514
30	0.754722947913406	0.751069530814194
50	0.829496040562188	0.792065213674129


==> results/gauss_spatial_stft_temporal/mediumScaleTest/varyInitial/errorDZ_FUN_PRDLsca.csv <==
no. of initializations	P=32,density=0.05	P=32,density=0.10
1	-0.311731413301442	0.2937551461443
2	-3.60674782064725	-3.24474944387465
3	-6.12934599801987	-4.41051815826764
4	-6.63230529717771	-6.25824058295958
5	-9.70348816998653	-7.96184233852429
10	-22.2061950073383	-17.0587108901109
20	-33.1065916944811	-25.4108024500971
30	-33.1065917423629	-25.4108024390866
50	-33.1065917120257	-32.0989559748605


==> results/gauss_spatial_stft_temporal/mediumScaleTest/varyInitial/errorDZ_FUN_PRDLscaX.csv <==
no. of initializations	P=32,density=0.05	P=32,density=0.10
1	0.432490916587591	-0.86327564969074
2	-4.77083657471192	-2.57437002923969
3	-7.72505904793382	-6.24481136645158
4	-11.298762603085	-9.30024507683785
5	-15.8377854990422	-12.8591890407884
10	-22.1268701025435	-25.2816673340855
20	-32.815661226937	-31.8232292147822
30	-32.8156612395595	-31.8232292253084
50	-32.8156612411381	-31.8232292235662


==> results/gauss_spatial_stft_temporal/mediumScaleTest/varyInitial/errorDZ_scPRIME.csv <==
no. of initializations	P=32,density=0.05	P=32,density=0.10
1	1.19490242392944	0.835755341242435
2	-0.247534345629617	0.924475663381904
3	-1.50944553638817	0.480092708697494
4	-2.08581998147148	0.512379278294923
5	-2.0791066249342	-0.0519586712243224
10	-5.31186846808056	-4.21958912793025
20	-7.93693433866445	-5.16302180479031
30	-8.69694165773405	-8.28434554049971
50	-11.9584780003482	-9.99353137445887


==> results/gauss_spatial_stft_temporal/mediumScaleTest/varyInitial/errorD_FUN_PRDLsca.csv <==
no. of initializations	P=32,density=0.05	P=32,density=0.10
1	-35.0016327196436	-35.0509287737976
2	-35.3044457106799	-35.237152997176
3	-35.3668710212754	-35.3008087632165
4	-35.3916159693152	-35.3284240143086
5	-35.4128267847384	-35.3551769948437
10	-35.4557260432806	-35.3969571632328
20	-35.4654396866075	-35.4090251617605
30	-35.4654396810214	-35.4090251645233
50	-35.4654396814253	-35.4124518799004


==> results/gauss_spatial_stft_temporal/mediumScaleTest/varyInitial/errorD_FUN_PRDLscaX.csv <==
no. of initializations	P=32,density=0.05	P=32,density=0.10
1	-34.1077418430909	-22.7857167833506
2	-35.1599614673377	-30.8161122547994
3	-35.2253523595476	-34.1494726808819
4	-35.2522885615745	-35.1779993086755
5	-35.2733061141508	-35.1963241414729
10	-35.2866881066606	-35.2271673148595
20	-35.2936368464013	-35.2309795271239
30	-35.2936368404341	-35.2309795294235
50	-35.2936368450481	-35.230979531466


==> results/gauss_spatial_stft_temporal/mediumScaleTest/varyInitial/errorD_scPRIME.csv <==
no. of initializations	P=32,density=0.05	P=32,density=0.10
1	-13.6900992710283	-7.20783209014289
2	-17.3927229747335	-11.6141124903142
3	-18.8083179468209	-13.6980027159052
4	-19.1157946411485	-14.5732496853797
5	-20.0235335787301	-15.5910219198287
10	-22.6257302052937	-17.877376272087
20	-25.3888693303213	-20.842964160196
30	-27.894924595114	-22.877667424333
50	-29.9209272061615	-27.5625697794151


==> results/gauss_spatial_stft_temporal/mediumScaleTest/varyInitial/errorX_FUN_PRDLsca.csv <==
no. of initializations	P=32,density=0.05	P=32,density=0.10
1	-0.311731413301446	0.293755146144302
2	-3.60674782064725	-3.24474944387465
3	-6.12934599801988	-4.41051815826763
4	-6.63230529717772	-6.25824058295957
5	-9.70348816998653	-7.96184233852428
10	-22.2061950073383	-17.0587108901109
20	-33.1065916944812	-25.4108024500972
30	-33.1065917423628	-25.4108024390866
50	-33.1065917120253	-32.0989559748605


==> results/gauss_spatial_stft_temporal/mediumScaleTest/varyInitial/errorX_FUN_PRDLscaX.csv <==
no. of initializations	P=32,density=0.05	P=32,density=0.10
1	0.498816630138924	-0.766498768177803
2	-4.49032049750853	-2.40780964702172
3	-7.26148885697606	-5.90397469593902
4	-10.5195467885293	-8.74492620810399
5	-14.4507543391192	-11.9547091760532
10	-19.3235671429164	-21.6293518922692
20	-25.3733675087099	-25.2461986487529
30	-25.3733675125898	-25.2461986498707
50	-25.3733675131839	-25.24619864948


==> results/gauss_spatial_stft_temporal/mediumScaleTest/varyInitial/errorX_scPRIME.csv <==
no. of initializations	P=32,density=0.05	P=32,density=0.10
1	1.16034653521698	0.765015181457417
2	-0.385475298643579	0.865284005993456
3	-1.69457603268618	0.358507707388732
4	-2.28615130159597	0.400633862115596
5	-2.28115366882307	-0.212799728158473
10	-5.59314174713373	-4.72712324417126
20	-8.21240316160724	-5.65115199887873
30	-8.88427604739744	-9.03025775524621
50	-12.0593066742888	-10.664829476836


==> results/gauss_spatial_stft_temporal/mediumScaleTest/varyInitial/errorZ_FUN_PRDLsca.csv <==
no. of initializations	P=32,density=0.05	P=32,density=0.10
1	-3.29225634733938	-2.68587828219351
2	-6.59595374374402	-6.21443628394823
3	-9.12282088755805	-7.37718012832311
4	-9.6258956781061	-9.21720849616373
5	-12.7019256431572	-10.9097353647468
10	-25.2716445489563	-19.9136897852923
20	-36.4015540259847	-28.0187037506882
30	-36.4015541503385	-28.0187037471236
50	-36.4015540654885	-34.2872950008418


==> results/gauss_spatial_stft_temporal/mediumScaleTest/varyInitial/errorZ_FUN_PRDLscaX.csv <==
no. of initializations	P=32,density=0.05	P=32,density=0.10
1	-2.4318088547583	-3.56949329281478
2	-7.75865483539408	-5.51548840542051
3	-10.7129118146741	-9.15211065382137
4	-14.2909295350549	-12.2325309212906
5	-18.8407388095103	-15.7595893029476
10	-25.1494563156731	-27.8504231367838
20	-35.9534533226827	-33.938573193661
30	-35.9534533114908	-33.9385732045079
50	-35.953453323504	-33.9385732004489


==> results/gauss_spatial_stft_temporal/mediumScaleTest/varyInitial/errorZ_scPRIME.csv <==
no. of initializations	P=32,density=0.05	P=32,density=0.10
1	-1.42704551938836	-1.27786886945562
2	-2.85332584105604	-1.58966286381354
3	-4.02013987389535	-2.00371586711263
4	-4.56572255947884	-2.04629068992648
5	-4.56561108136691	-2.56693819282751
10	-7.54572310935949	-6.20499174779621
20	-10.0778936452993	-7.18135952050008
30	-10.9063155165083	-9.90000221879754
50	-13.9457244080969	-11.7631911946112


==> results/time_variant_gauss_spatial_no_temporal/mediumScaleTest/varyL/FmeasureZ_FUN_PRDLscaX.csv <==
density	P=32	P=64
0.025	0.922209614891891	0.885911750301096
0.05	0.949964651514348	0.895898728802455
0.1	0.958584031360755	0.893151429119462
0.2	0.950433686411809	0.82822785149738
0.4	0.902708169528707	0.468183771535996


==> results/time_variant_gauss_spatial_no_temporal/mediumScaleTest/varyL/FmeasureZ_scPRIME.csv <==
density	P=32	P=64
0.025	0.910236361424174	0.846381681960965
0.05	0.935384906796182	0.846591108555755
0.1	0.942912550484079	0.791597044042681
0.2	0.935103686725784	0.389343532955894
0.4	0.727227901168236	0.361596051112319


==> results/time_variant_gauss_spatial_no_temporal/mediumScaleTest/varyL/Niter_FUN_PRDLscaX.csv <==
density	P=32	P=64
0.025	12450.9	19902.8
0.05	12264.45	20032.5
0.1	12414.05	20574.65
0.2	14378.45	21134.8
0.4	18825.65	22000


==> results/time_variant_gauss_spatial_no_temporal/mediumScaleTest/varyL/Niter_scPRIME.csv <==
density	P=32	P=64
0.025	20175.5	20699.85
0.05	20199.4	20710.95
0.1	20211.9	21121.95
0.2	20302.3	22000
0.4	21893	22000


==> results/time_variant_gauss_spatial_no_temporal/mediumScaleTest/varyL/errorDZ_FUN_PRDLscaX.csv <==
density	P=32	P=64
0.025	-18.5325542723962	-14.7330396746706
0.05	-18.9185341418945	-14.3226151177361
0.1	-19.1289157589664	-13.5833717312486
0.2	-18.4308659950818	-12.0996443686357
0.4	-16.0872021969846	-7.43120987299892


==> results/time_variant_gauss_spatial_no_temporal/mediumScaleTest/varyL/errorDZ_scPRIME.csv <==
density	P=32	P=64
0.025	-16.4788691645967	-12.1340781315491
0.05	-17.0936448207252	-12.1164969848414
0.1	-17.3652816658676	-10.643706387866
0.2	-16.8410091035352	-5.7110345952943
0.4	-11.5215012381708	-5.36795761607711


==> results/time_variant_gauss_spatial_no_temporal/mediumScaleTest/varyL/errorD_FUN_PRDLscaX.csv <==
density	P=32	P=64
0.025	-28.3257221216859	-22.2371991005918
0.05	-28.341330089679	-22.559130891664
0.1	-28.2365997356362	-22.9937981734667
0.2	-27.6484200101169	-20.924615101526
0.4	-24.1103790631122	-1.039515930767


==> results/time_variant_gauss_spatial_no_temporal/mediumScaleTest/varyL/errorD_scPRIME.csv <==
density	P=32	P=64
0.025	-28.1095995556343	-14.0412921760315
0.05	-28.1424317446437	-14.8778795084545
0.1	-27.9428722437873	-14.6637975081892
0.2	-27.1386697316013	-2.35468653312897
0.4	-7.77069811968857	-0.763614489021993


==> results/time_variant_gauss_spatial_no_temporal/mediumScaleTest/varyL/errorX_FUN_PRDLscaX.csv <==
density	P=32	P=64
0.025	-15.3543608425113	-13.293820732831
0.05	-15.7246530108447	-13.0528834176803
0.1	-15.9439169930651	-12.6073396291804
0.2	-15.8558866303915	-11.7409258615222
0.4	-15.0666104089383	-8.36243056687975


==> results/time_variant_gauss_spatial_no_temporal/mediumScaleTest/varyL/errorX_scPRIME.csv <==
density	P=32	P=64
0.025	-14.0893895039955	-12.0310605061311
0.05	-14.6614000383408	-12.1533980443511
0.1	-14.9875950301277	-11.1987257846911
0.2	-15.1464022972489	-7.71056980901053
0.4	-12.8695809267561	-7.16795086093406


==> results/time_variant_gauss_spatial_no_temporal/mediumScaleTest/varyL/errorZ_FUN_PRDLscaX.csv <==
density	P=32	P=64
0.025	-18.5668794531837	-14.1035351067774
0.05	-18.8226006640361	-13.6467666182901
0.1	-19.0247605079306	-12.7740918570726
0.2	-18.0124943805438	-10.64296858644
0.4	-14.6311911270641	-0.441436235612107


==> results/time_variant_gauss_spatial_no_temporal/mediumScaleTest/varyL/errorZ_scPRIME.csv <==
density	P=32	P=64
0.025	-16.4565917141864	-11.3066201861832
0.05	-17.0232162419021	-11.0725006304919
0.1	-17.2413157910373	-9.22090837167725
0.2	-16.4547856962097	-1.19732958135369
0.4	-6.08454326951565	-0.215557995251968


==> results/time_variant_gauss_spatial_no_temporal/mediumScaleTest/varyL/runtime_FUN_PRDLscaX.csv <==
density	P=32	P=64
0.025	904.29515535	1460.9291487
0.05	892.8141204	1347.74794295
0.1	897.2656352	1379.08360785
0.2	1052.89177335	1576.72842275
0.4	1347.9713225	1480.99811675


==> results/time_variant_gauss_spatial_no_temporal/mediumScaleTest/varyL/runtime_scPRIME.csv <==
density	P=32	P=64
0.025	1233.75604485	1236.49074085
0.05	1237.5079266	1148.38329145
0.1	1221.16855005	1139.70345275
0.2	1252.78185425	1331.6856172
0.4	1303.75272255	1214.59079875

